The Mass-Temperature Relation for B and Early A Stars Based on IUE Spectra of Detached Eclipsing Binaries

Ultraviolet spectra were taken of 25 Detached Eclipsing Binaries (DEBs) with spectral types O, B, and early A with the International Ultraviolet Explorer (IUE) satellite in the 1150 to 1900 ${\AA}$ region. The spectra were compared with BOSZ model atmospheres (Bohlin, et al. 2017). The composite spectra of the DEBs were modeled by a combination of models representing the hot and cool components, and the temperatures of the hottest components of the systems were determined. From these temperatures a direct Mass-Temperature relation was obtained for stars close to the main sequence with solar metallicity for B and early A stars: log M/Msun = -5.90 $\pm$ 0.27 + (1.56 $\pm$ 0.07) x log T This relation allows a mass to be inferred for comparable stars from an ultraviolet spectrum. The five chemically peculiar Am stars in the sample have larger radii than normal A stars of the same mass.

==> abs.auth.txt <==

The Mass-Temperature Relation for B and Early A Stars Based on  IUE Spectra of  Detached Eclipsing Binaries

Nancy Remage Evans, Mckenzie G. Ferrari, Joanna Kuraszkiewicz, Steven Silverberg,
Joy Nichols, Guillermo Torres, and Makenzi Fischbach

Abstract: Ultraviolet spectra were taken of 25 Detached Eclipsing Binaries (DEBs)
with spectral  types O, B, and early A 
with the {\it International Ultraviolet Explorer (IUE)} satellite 
in the 1150 to 1900 \AA\/  region.  The spectra were compared with 
BOSZ model atmospheres (Bohlin, et al. 2017). The composite spectra of the DEBs 
were modeled by a combination of models representing the hot and cool components,
and the temperatures of the hottest components of the systems were determined.  
 From these temperatures a direct Mass-Temperature relation was obtained for
 stars close to the main sequence with solar metallicity  for B and early A stars:

  log M/Msun =  -5.90 $\pm$ 0.27 + (1.56 $\pm$  0.07) x log T  


 This relation allows a mass to be inferred for comparable stars from
an ultraviolet spectrum.  The five chemically peculiar Am stars in the sample have 
larger radii than normal A stars of the same mass.  

==> comm.txt <==

from astrp-ph submission:


arXiv submission submit/5037913
External
Inbox
e-prints@arxiv.org
	
2:56 PM (9 minutes ago)
	
to me
Dear arXiv user,

We have received your submission to arXiv. Your temporary submission
identifier is: submit/5037913.

You may update your submission at: https://arxiv.org/submit/5037913

Your article is currently scheduled to be announced at Thu, 3 Aug 2023 00:00:00 GMT.
Updates before Wed, 2 Aug 2023 18:00:00 GMT will
not delay announcement.

All submissions are subject to arXiv moderation, which may result in a delay.
Information about moderation is at: https://arxiv.org/help/moderation.
General information about submission status is at: https://arxiv.org/help/submit_status.

Your submission status is displayed in your user dashboard: https://arxiv.org/user/.
There may be a delay of an hour or more after the announcement time when the submission is
not visible while it is being processed by our system. When the process is complete the
public version of the work will appear.

After the announcement process you will be emailed a link to the paper. That email will
include a paper password that you should share with co-authors to allow them to
claim ownership.

The title and abstract will appear in the daily announcement mailings as displayed below,
except that the submission identifier will be replaced by the official arXiv identifier.

If you have a problem that you are not able to resolve through our help pages
at: https://arxiv.org/help/ contact us via https://arxiv.org/support/submission_help
with a description of the issue and reference the submission identifier.

arXiv admin

------------------------------------------------------------------------------
\\
arXiv:submit/5037913
From: Nancy Remage Evans <nevans@cfa.harvard.edu>
Date: Tue, 1 Aug 2023 14:56:31 EST   (1016kb,D)

Title: The Mass-Temperature Relation for B and Early A Stars Based on IUE
  Spectra of Detached Eclipsing Binaries
Authors: Nancy Remage Evans, Mckenzie G. Ferrari, Joanna Kuraszkiewicz, Steven
  Silverberg, Joy Nichols, Guillermo Torres, and Makenzi Fischbach
Categories: astro-ph.SR
Comments: accepted by AJ
Report-no: 02
License: http://creativecommons.org/licenses/by/4.0/
\\
  Ultraviolet spectra were taken of 25 Detached Eclipsing Binaries (DEBs) with
spectral types O, B, and early A with the {\it International Ultraviolet
Explorer (IUE)} satellite in the 1150 to 1900 \AA\/ region. The spectra were
compared with BOSZ model atmospheres (Bohlin, et al. 2017). The composite
spectra of the DEBs were modeled by a combination of models representing the
hot and cool components, and the temperatures of the hottest components of the
systems were determined.
  From these temperatures a direct Mass-Temperature relation was obtained for
  stars close to the main sequence with solar metallicity for B and early A
stars:
  log M/Msun = -5.90 $\pm$ 0.27 + (1.56 $\pm$ 0.07) x log T
  This relation allows a mass to be inferred for comparable stars from an
ultraviolet spectrum. The five chemically peculiar Am stars in the sample have
larger radii than normal A stars of the same mass.
\\

	
-------------------

previous

arXiv submission submit/5037867: On Hold
External
Inbox
e-prints@arxiv.org
	
2:09 PM (57 minutes ago)
	
to me
Your submission to arXiv is on hold.

Your temporary submission identifier is: submit/5037867.
You may update your submission at: https://arxiv.org/submit/5037867

Your article is currently in "on-hold" status because of the conditions listed below. Once you have corrected these conditions, please update your source files, reprocess/view your submission and submit your article again. This sequence should automatically move your submission to "submitted" status.

Summary:

   Line numbers

Additional details on each of these conditions are included below:

Line numbers: Your article is currently in "on-hold" status because it contains line numbers in margins, which arXiv does not allow.

You may resubmit your paper once you have addressed all the issues listed above. If you are not able to resolve these matters, or feel you are receiving this warning in error, please contact help@arxiv.org, quoting submission identifier submit/5037867, to request additional assistance.

arXiv admin

